Characterization of a C-RED One camera for astrophotonical applications

To better understand the impact of the avalanche gain applied in the detector technology and apply this technology in our in-house astrophotonic projects, we have characterized a C-RED One camera and produced a stable and reliable method for calculating the system gain at any desired avalanche gain setting. We observed that depending on how the system gain is obtained, multiplying the system gain times the avalanche gain may not accurately produce a conversion factor from electrons to ADUs. Since the acquisition of a photon transfer curve (PTC) was possible at different avalanche gain levels, several PTCs at low avalanche gain levels were acquired. Consequently, a linear fit was produced from the acquired system gain as a function of the avalanche gain setting. Through the linear fit, the effective system gain was calculated at any desired avalanche level. The effective system gain makes possible to accurately calculate the initial system gain without the ambiguity introduced by the non-linearity of the system. Besides, the impact of the avalanche gain on the dynamic range was also analyzed and showed a stable behaviour through the measured avalanche range.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



